The JWST weather report from the nearest brown dwarfs II: Consistent variability mechanisms over 7 months revealed by 1-14 $\mu$m NIRSpec + MIRI monitoring of WISE 1049AB

We present a new epoch of JWST spectroscopic variability monitoring of the benchmark binary brown dwarf WISE 1049AB, the closest, brightest brown dwarfs known. Our 8-hour MIRI low resolution spectroscopy (LRS) and 7-hour NIRSpec prism observations extended variability measurements for any brown dwarfs beyond 11 $\mu$m for the first time, reaching up to 14 $\mu$m. Combined with the previous epoch in 2023, they set the longest JWST weather monitoring baseline to date. We found that both WISE 1049AB show wavelength-dependent light curve behaviours. Using a robust k-means clustering algorithm, we identified several clusters of variability behaviours associated with three distinct pressure levels. By comparing to a general circulation model (GCM), we identified the possible mechanisms that drive the variability at these pressure levels: Patchy clouds rotating in and out of view likely shaped the dramatic light curves in the deepest layers between 1-2.5 $\mu$m, whereas hot spots arising from temperature / chemical variations of molecular species likely dominate the high-altitude levels between 2.5-3.6 $\mu$m and 4.3-8.5 $\mu$m. Small-grain silicates potentially contributed to the variability of WISE 1049A at 8.5-11 $\mu$m. While distinct atmospheric layers are governed by different mechanisms, we confirmed for the first time that each variability mechanism remains consistent within its layer over the long term. Future multi-period observations will further test the stability of variability mechanisms on this binary, and expanded JWST variability surveys across the L-T-Y sequence will allow us to trace and understand variability mechanisms across a wider population of brown dwarfs and planetary-mass objects.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
